Uncertainty-Aware Parameter Estimation for Condition Monitoring of Power Converters

Changes in circuit parameters can indicate component degradation in power converters, but measurement noise and limited parameter observability can make these changes difficult to detect reliably. This paper proposes an uncertainty-aware parameter estimation framework to distinguish genuine parameter changes from variations caused by estimation uncertainty. Using a differentiable switched converter model, the method requires only one or two samples per switching period. Model-derived residual whitening and a Bayesian posterior approximation quantify estimation uncertainty and reveal poorly identifiable parameters. Simulations demonstrate improved estimation accuracy over least-squares and physics-informed neural-network benchmarks, with uncertainty estimates consistent with repeated noise realizations. Experiments on a laboratory buck converter validate the estimated parameters against independently derived references and demonstrate the detection of a controlled output-capacitance reduction. The proposed framework provides a basis for reliable parameter-change detection in power converter condition monitoring.

==> svg-inkscape/fig_dataset_legend_col_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_dataset_legend_col_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.09142858)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_dataset_legend_col_svg-tex.pdf}}%
    \put(0.24368365,0.05512494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{6.5}{7.8}\selectfont noiseless waveform}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_dataset_legend_col_svg-tex.pdf}}%
    \put(0.24368365,0.02381387){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{6.5}{7.8}\selectfont switching-point samples}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_dataset_legend_col_svg-tex.pdf}}%
    \put(0.5931675,0.05512494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{6.5}{7.8}\selectfont one sample per dwell}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_dataset_legend_col_svg-tex.pdf}}%
    \put(0.5931675,0.02381387){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{6.5}{7.8}\selectfont load step}\end{tabular}}}}%
  \end{picture}%
\endgroup%

